Ray-Patch: An Efficient Querying for Light Field Transformers

In this paper we propose the Ray-Patch querying, a novel model to efficiently query transformers to decode implicit representations into target views. Our Ray-Patch decoding reduces the computational footprint and increases inference speed up to one order of magnitude compared to previous models, without losing global attention, and hence maintaining specific task metrics. The key idea of our novel querying is to split the target image into a set of patches, then querying the transformer for each patch to extract a set of feature vectors, which are finally decoded into the target image using convolutional layers. Our experimental results, implementing Ray-Patch in 3 different architectures and evaluating it in 2 different tasks and datasets, demonstrate and quantify the effectiveness of our method, specifically a notable boost in rendering speed for the same task metrics.

==> figures/FPS_vs_resolution.csv <==
resolution,srt,rp_srt_k2,rp_srt_k4,rp_srt_k8,define,rp_define_k4,rp_define_k8,rp_define_k16,rp_define_k32
4800,114,231,280,,,,,,
19200,30,98,217,254,,,,,
24576,,,,,84,343,386,361,322
76800,6,23,76,184,27,179,303,356,325
307200,,,,,7,56,120,208,259



==> figures/RAMvsRES_define.csv <==
RAM,h,w,define,rp_define_k4,rp_define_k8,rp_define_k16,rp_define_k32
24576,128,192,1.50440312830918,0.094025195519324,0.023506298879831,0.005876574719958,0.001469143679989
76800,240,320,4.70125977596618,0.293828735997886,0.073457183999472,0.018364295999868,0.004591073999967
307200,480,640,18.8050391038647,1.17531494399155,0.293828735997886,0.073457183999472,0.018364295999868


